Goal-oriented space-time adaptivity for the Navier--Stokes equations based on the dual weighted residual method

This work presents a goal-oriented a posteriori error estimator based on the Dual Weighted Residual (DWR) method together with space-time mesh adaptivity for the Navier--Stokes equations. The resulting nonlinear algebraic systems on the space-time slabs are solved by Newton's method with GMRES, preconditioned by a slab-wise geometric multigrid method. This combination yields reliable control of target quantities on computationally feasible space-time meshes together with a robust and efficient solution of the algebraic systems. The implementation is based on a MPI-parallel programming model in the deal.II library. Further ingredients are a discontinuous Galerkin discretization in time and inf-sup stable finite element pairs with discontinuous pressure on tensor-product meshes. The performance of the approach is investigated in benchmark computations with regard to accuracy, efficiency, and stability.

==> DG0_work_table.csv <==
loop,loop_log,Newton_total,Linear_total,Linear_primal,Linear_dual,Newton_per_timestep,LinearPrimal_per_Newton,Work_total,Work_primal,Work_dual
0,0,14,33,14,19,2.8000,1.0000,6.9300e+03,2.9400e+03,3.9900e+03
1,1,19,133,80,53,3.1667,4.2105,6.2168e+04,3.6896e+04,2.5272e+04
2,2,22,212,131,81,3.1429,5.9545,1.5659e+05,9.6316e+04,6.0274e+04
3,3,28,334,211,123,3.1111,7.5357,5.0184e+05,3.1262e+05,1.8922e+05
4,4,34,458,286,172,3.0909,8.4118,1.0869e+06,6.6943e+05,4.1745e+05
5,5,47,707,464,243,3.3571,9.8723,2.3981e+06,1.5670e+06,8.3103e+05
6,6,62,1043,694,349,3.4444,11.1935,5.9397e+06,3.9121e+06,2.0276e+06
7,7,75,1357,888,469,3.2609,11.8400,1.2130e+07,7.7717e+06,4.3579e+06
8,8,92,1777,1147,630,3.1724,12.4674,2.8154e+07,1.7745e+07,1.0408e+07
9,9,118,2321,1504,817,3.1892,12.7458,5.6038e+07,3.5296e+07,2.0742e+07
10,10,151,3042,1970,1072,3.1458,13.0464,1.0874e+08,6.8552e+07,4.0188e+07
11,11,194,4039,2617,1422,3.1290,13.4897,2.3899e+08,1.5122e+08,8.7776e+07
12,12,247,5174,3340,1834,3.0875,13.5223,4.7529e+08,3.0067e+08,1.7462e+08


==> DG1_work_table.csv <==
loop,loop_log,Newton_total,Linear_total,Linear_primal,Linear_dual,Newton_per_timestep,LinearPrimal_per_Newton,Work_total,Work_primal,Work_dual
0,0,12,151,101,50,3.0000,8.4167,2.3254e+05,1.5554e+05,7.7000e+04
1,1,15,255,170,85,3.0000,11.3333,6.6685e+05,4.3679e+05,2.3006e+05
2,2,16,308,206,102,3.2000,12.8750,1.4260e+06,9.3910e+05,4.8695e+05
3,3,21,423,298,125,3.0000,14.1905,3.6481e+06,2.4984e+06,1.1497e+06
4,4,27,571,420,151,3.0000,15.5556,8.0976e+06,5.6464e+06,2.4512e+06
5,5,27,581,422,159,3.0000,15.6296,1.2931e+07,8.9165e+06,4.0148e+06
6,6,42,853,646,207,3.5000,15.3810,2.9844e+07,2.1878e+07,7.9659e+06
7,7,42,904,685,219,3.5000,16.3095,5.7072e+07,4.1984e+07,1.5088e+07
8,8,42,1007,743,264,3.5000,17.6905,1.1185e+08,8.0823e+07,3.1024e+07


==> DG2_work_table.csv <==
loop,loop_log,Newton_total,Linear_total,Linear_primal,Linear_dual,Newton_per_timestep,LinearPrimal_per_Newton,Work_total,Work_primal,Work_dual
0,0,6,104,69,35,3.0000,11.5000,5.0981e+05,3.3824e+05,1.7157e+05
1,1,9,155,105,50,3.0000,11.6667,7.5981e+05,5.1471e+05,2.4510e+05
2,3,9,229,150,79,3.0000,16.6667,4.6701e+06,3.0575e+06,1.6126e+06
3,4,10,269,183,86,3.3333,18.3000,1.1490e+07,7.7962e+06,3.6943e+06
4,6,10,284,193,91,3.3333,19.3000,3.7710e+07,2.5514e+07,1.2196e+07
5,7,13,366,255,111,3.2500,19.6154,7.1444e+07,4.8942e+07,2.2502e+07
6,8,13,376,264,112,3.2500,20.3077,1.1449e+08,7.9304e+07,3.5191e+07
7,10,13,392,276,116,3.2500,21.2308,3.7193e+08,2.5847e+08,1.1346e+08
8,11,13,402,281,121,3.2500,21.6154,6.5447e+08,4.5004e+08,2.0442e+08


==> DG3_work_table.csv <==
loop,loop_log,Newton_total,Linear_total,Linear_primal,Linear_dual,Newton_per_timestep,LinearPrimal_per_Newton,Work_total,Work_primal,Work_dual
0,0,6,126,85,41,3.0000,14.1667,1.4203e+06,9.5812e+05,4.6215e+05
1,1,9,256,175,81,3.0000,19.4444,6.7928e+06,4.6171e+06,2.1758e+06
2,2,9,259,176,83,3.0000,19.5556,1.3617e+07,9.2282e+06,4.3892e+06
3,3,10,296,207,89,3.3333,20.7000,2.6973e+07,1.8495e+07,8.4779e+06
4,4,9,280,188,92,3.0000,20.8889,4.3390e+07,2.8840e+07,1.4550e+07
5,5,9,287,193,94,3.0000,21.4444,5.7685e+07,3.8563e+07,1.9121e+07
6,7,12,388,271,117,3.0000,22.5833,1.9509e+08,1.3431e+08,6.0788e+07
7,8,12,417,290,127,3.0000,24.1667,2.9872e+08,2.0474e+08,9.3985e+07

